Data-driven and Model-based Verification: a Bayesian Identification Approach

This work develops a measurement-driven and model-based formal verification approach, applicable to systems with partly unknown dynamics. We provide a principled method, grounded on reachability analysis and on Bayesian inference, to compute the confidence that a physical system driven by external inputs and accessed under noisy measurements, verifies a temporal logic property. A case study is discussed, where we investigate the bounded- and unbounded-time safety of a partly unknown linear time invariant system.

==> myfile-1.tsv <==
x	y	z
1.86091119385311	-0.232613899231623	0	
1.9228232834519	-0.325902251432526	0	
1.96242082163486	-0.516426532009176	0	
1.61793465901678	-0.951726270009876	0	
-0.512190856983236	-1.28047714245808	0	
-1.86091119385311	0.232613899231622	0	
-1.92282328345191	0.325902251432528	0	
-1.96242082163486	0.516426532009177	0	
-1.61793465901679	0.951726270009873	0	
0.512190856983237	1.28047714245808	0	
1.86091119385311	-0.232613899231623	0

==> myfile-10.tsv <==
x	y
1.57844380894415	-0.0846615715373743	
1.58308117063437	-0.103383955214055	
1.587553631499	-0.129229944017568	
1.59013318762237	-0.155075932821082	
1.5908622550458	-0.180921921624596	
1.58976479622542	-0.206767910428109	
1.58684671498645	-0.232613899231623	
1.58090459800946	-0.263710016631924	
1.57844380894415	-0.272628504265766	
1.57197530769256	-0.294806134032225	
1.56001786752794	-0.325902251432526	
1.54705197535706	-0.353120005800619	
1.53895295887152	-0.367554843260725	
1.53114668751657	-0.380337760168712	
1.51194876824164	-0.407555514536805	
1.4994621087989	-0.423089710028922	
1.48892486950929	-0.434773268904897	
1.46133240549981	-0.46199102327299	
1.45997125872627	-0.463214176397871	
1.42634524194409	-0.489208777641083	
1.42048040865364	-0.493366201784803	
1.38108719068757	-0.516426532009176	
1.38098955858102	-0.51647985454572	
1.34149870850839	-0.533573325703816	
1.30923475610044	-0.543632765634219	
1.30200785843577	-0.545784892185861	
1.26251700836314	-0.55322638155256	
1.22302615829051	-0.55630461974894	
1.18353530821789	-0.555028139594216	
1.14404445814526	-0.549303690560646	
1.12223117382447	-0.543632765634219	
1.10455360807263	-0.538771840615029	
1.06506275800001	-0.522904682838971	
1.05282729452646	-0.516426532009176	
1.02557190792738	-0.500731510918058	
1.00944429518251	-0.489208777641083	
0.986081057854754	-0.470665549822393	
0.976827017310386	-0.46199102327299	
0.951120513995093	-0.434773268904897	
0.946590207782128	-0.429295198296513	
0.930706208669566	-0.407555514536805	
0.913832137384693	-0.380337760168712	
0.907099357709501	-0.36738171717979	
0.900315879087345	-0.353120005800619	
0.889755095838867	-0.325902251432526	
0.880612234626422	-0.294806134032225	
0.874426414594024	-0.263710016631924	
0.871073883850426	-0.232613899231623	
0.870383447593925	-0.206767910428109	
0.87156698650329	-0.180921921624596	
0.874617019850985	-0.155075932821082	
0.879544506277794	-0.129229944017568	
0.886379020493231	-0.103383955214055	
0.895169235934625	-0.0775379664105413	
0.905983724470187	-0.0516919776070277	
0.907099357709501	-0.0494241743396689	
0.919582168109335	-0.0258459888035141	
0.935578248618849	-5.27355936696949e-16	
0.946590207782128	0.0155598680349268	
0.954649412529611	0.025845988803513	
0.977440397028182	0.0516919776070266	
0.986081057854754	0.0605138955505478	
1.00515337279536	0.0775379664105402	
1.02557190792738	0.0940931495389085	
1.03917388976768	0.103383955214054	
1.06506275800001	0.119725729579632	
1.08382485843323	0.129229944017567	
1.10455360807263	0.139092732302554	
1.14404445814526	0.153192564500485	
1.15186166465117	0.155075932821081	
1.18353530821789	0.162407217505036	
1.22302615829051	0.167171722477505	
1.26251700836314	0.167587126870808	
1.30200785843577	0.163599538730482	
1.34138773948018	0.155075932821081	
1.34149870850839	0.155050651067905	
1.38098955858102	0.141234977199739	
1.40597992885248	0.129229944017567	
1.42048040865364	0.121699384997957	
1.44834962790795	0.103383955214054	
1.45997125872627	0.0949624369166603	
1.48004823317194	0.0775379664105402	
1.4994621087989	0.0585554492006983	
1.5055692717654	0.0516919776070266	
1.52592051954087	0.025845988803513	
1.53895295887152	0.00657562269736178	
1.54296783917491	-5.27355936696949e-16	
1.55651843662323	-0.0258459888035141	
1.56767160865619	-0.0516919776070277	
1.57656469989438	-0.0775379664105413	
1.57844380894415	-0.0846615715373743	
nan	nan	


==> myfile-11.tsv <==
x	y
1.4994621087989	-0.0842372144594618	
1.50571219624699	-0.103383955214055	
1.51168569095973	-0.129229944017568	
1.51524937593133	-0.155075932821082	
1.51646622196691	-0.180921921624596	
1.51537554821969	-0.206767910428109	
1.5119936744569	-0.232613899231623	
1.5048775430503	-0.263710016631924	
1.4994621087989	-0.279829478528779	
1.49389101361633	-0.294806134032225	
1.47858362249868	-0.325902251432526	
1.46194702959694	-0.353120005800619	
1.45997125872627	-0.35588310074035	
1.43985239699387	-0.380337760168712	
1.42048040865364	-0.40066693851749	
1.4126021518504	-0.407555514536805	
1.38098955858102	-0.432045916645563	
1.3765145164651	-0.434773268904897	
1.34149870850839	-0.454116779638565	
1.32172711681136	-0.46199102327299	
1.30200785843577	-0.46925710173681	
1.26251700836314	-0.478264347187494	
1.22302615829051	-0.481731206038004	
1.18353530821789	-0.479633776915504	
1.14404445814526	-0.471817007828807	
1.1157848191429	-0.46199102327299	
1.10455360807263	-0.45770195271666	
1.06506275800001	-0.435944033949684	
1.06342592846729	-0.434773268904897	
1.02979280251072	-0.407555514536805	
1.02557190792738	-0.40359963615475	
1.005151147462	-0.380337760168712	
0.986081057854754	-0.354235855171239	
0.985377595534881	-0.353120005800619	
0.971162214798307	-0.325902251432526	
0.958794417840455	-0.294806134032225	
0.950327522385331	-0.263710016631924	
0.946590207782128	-0.239292186874874	
0.945662376075495	-0.232613899231623	
0.944551614965767	-0.206767910428109	
0.945680496178586	-0.180921921624596	
0.946590207782128	-0.17390770951965	
0.949247051996647	-0.155075932821082	
0.955313749276145	-0.129229944017568	
0.963829258457553	-0.103383955214055	
0.974846186422833	-0.0775379664105413	
0.986081057854754	-0.0561308816227114	
0.98871459610263	-0.0516919776070277	
1.00685120540824	-0.0258459888035141	
1.02557190792738	-0.00301312813199959	
1.02848002712546	-5.27355936696949e-16	
1.05675198591291	0.025845988803513	
1.06506275800001	0.0326345798821889	
1.09399253523343	0.0516919776070266	
1.10455360807263	0.0580234842252737	
1.14404445814526	0.0758130320602305	
1.14978477962347	0.0775379664105402	
1.18353530821789	0.0870083727660051	
1.22302615829051	0.0925762755626116	
1.26251700836314	0.09264362331417	
1.30200785843577	0.0871090156567458	
1.33535952080339	0.0775379664105402	
1.34149870850839	0.0756201397287897	
1.38098955858102	0.0568676205183593	
1.3890955956975	0.0516919776070266	
1.42048040865364	0.0291689320404161	
1.42419419769801	0.025845988803513	
1.44954375524939	-5.27355936696949e-16	
1.45997125872627	-0.0124877523202382	
1.46945162460478	-0.0258459888035141	
1.4847640966245	-0.0516919776070277	
1.49701049923355	-0.0775379664105413	
1.4994621087989	-0.0842372144594618	
nan	nan	


==> myfile-12.tsv <==
x	y
1.42048040865364	-0.131437088544478	
1.42548031525402	-0.155075932821082	
1.42766473817546	-0.180921921624596	
1.42663545590251	-0.206767910428109	
1.42243356735812	-0.232613899231623	
1.42048040865364	-0.239196549281479	
1.41184915953295	-0.263710016631924	
1.39547824599316	-0.294806134032225	
1.38098955858102	-0.315453201111937	
1.37171505801611	-0.325902251432526	
1.34195507883001	-0.353120005800619	
1.34149870850839	-0.353476992965312	
1.30200785843577	-0.375797955929365	
1.28872556611225	-0.380337760168712	
1.26251700836314	-0.388266626397621	
1.22302615829051	-0.392407113170267	
1.18353530821789	-0.388618504897881	
1.15615589099412	-0.380337760168712	
1.14404445814526	-0.376100368304755	
1.10551779101014	-0.353120005800619	
1.10455360807263	-0.352426386657624	
1.07826742069208	-0.325902251432526	
1.06506275800001	-0.30862458663406	
1.05676538738743	-0.294806134032225	
1.04365566313129	-0.263710016631924	
1.036044737332	-0.232613899231623	
1.0337363382086	-0.206767910428109	
1.03497734876687	-0.180921921624596	
1.03971457639615	-0.155075932821082	
1.04793031872744	-0.129229944017568	
1.05964203991305	-0.103383955214055	
1.06506275800001	-0.0941550522546706	
1.07707136253359	-0.0775379664105413	
1.10007332929912	-0.0516919776070277	
1.10455360807263	-0.0474353785207125	
1.13477088230178	-0.0258459888035141	
1.14404445814526	-0.0200843807497783	
1.18353530821789	-0.00388173422152197	
1.2033084725379	-5.27355936696949e-16	
1.22302615829051	0.00348216663509736	
1.26251700836314	0.0028112527596497	
1.2756915712303	-5.27355936696949e-16	
1.30200785843577	-0.00638387723684081	
1.34149870850839	-0.0251726570493761	
1.34245364793553	-0.0258459888035141	
1.37348004093118	-0.0516919776070277	
1.38098955858102	-0.0593987427981148	
1.39448028120829	-0.0775379664105413	
1.40933079667633	-0.103383955214055	
1.41991782006529	-0.129229944017568	
1.42048040865364	-0.131437088544478	
nan	nan	


==> myfile-2.tsv <==
x	y
0.754471717390037	-1.08498799250195	
0.749135957418996	-1.08231133342695	
0.710876965134344	-1.06130989415928	
0.709645107346369	-1.0606226517171	
0.670154257273743	-1.03649355865958	
0.666271743476372	-1.03391398812193	
0.630663407201116	-1.00946507280729	
0.626658954504934	-1.00651808208458	
0.59117255712849	-0.979173425649569	
0.591109463242638	-0.979122176047226	
0.55858817368377	-0.951726270009876	
0.551681707055864	-0.945520182566825	
0.529047680946321	-0.924520036384832	
0.512190856983237	-0.907605085349505	
0.502104052123988	-0.897313802759788	
0.477348858284546	-0.870107569134745	
0.472791560292219	-0.864772156526053	
0.454068787003593	-0.842901335509701	
0.433392263601201	-0.815911158630513	
0.433223932178832	-0.815695101884657	
0.412993775716129	-0.788488868259613	
0.395154044812174	-0.76128263463457	
0.393992966910183	-0.759402854019111	
0.377726909770405	-0.734076401009526	
0.362207529527284	-0.706870167384482	
0.354593670219164	-0.692193513600823	
0.347712232143525	-0.679663933759438	
0.334037883550828	-0.652457700134395	
0.321948895720693	-0.625251466509351	
0.315194373528146	-0.60836539119055	
0.310728344285987	-0.598045232884307	
0.300005650466581	-0.570838999259263	
0.290572685074771	-0.543632765634219	
0.282305288019695	-0.516426532009176	
0.275795076837128	-0.491943988325534	
0.274988034912258	-0.489208777641083	
0.267799545922921	-0.46199102327299	
0.261632436076391	-0.434773268904897	
0.256411472298246	-0.407555514536805	
0.252073591468314	-0.380337760168712	
0.248566691067909	-0.353120005800619	
0.245848644430026	-0.325902251432526	
0.243666935124427	-0.294806134032225	
0.242436740207324	-0.263710016631924	
0.242136384231544	-0.232613899231623	
0.242587914503907	-0.206767910428109	
0.243677817733815	-0.180921921624596	
0.24541440449818	-0.155075932821082	
0.247812386086721	-0.129229944017568	
0.250893115941703	-0.103383955214055	
0.254684942255574	-0.0775379664105413	
0.259223679886899	-0.0516919776070277	
0.26455321260427	-0.0258459888035141	
0.270726239847696	-5.27355936696949e-16	
0.275795076837128	0.01866537334573	
0.277532005417541	0.025845988803513	
0.284492658957616	0.0516919776070266	
0.292368945921972	0.0775379664105402	
0.30124563934912	0.103383955214054	
0.311220801941496	0.129229944017567	
0.315194373528146	0.138686754546114	
0.321477496276469	0.155075932821081	
0.332386248140824	0.180921921624595	
0.344588485727186	0.206767910428108	
0.354593670219164	0.225997485278783	
0.35779221598487	0.232613899231622	
0.374107711527174	0.263710016631924	
0.392776888874509	0.294806134032226	
0.393992966910183	0.296713499789822	
0.411871225529154	0.325902251432528	
0.430731775702949	0.353120005800621	
0.433392263601201	0.356758794914351	
0.450059936151558	0.380337760168713	
0.471589680693732	0.407555514536806	
0.472791560292219	0.409009480981139	
0.493721251925069	0.434773268904899	
0.512190856983237	0.455359678450847	
0.518115275513007	0.461991023272992	
0.543980674996237	0.489208777641085	
0.551681707055864	0.496836853138703	
0.571708334502856	0.516426532009177	
0.59117255712849	0.53416860104056	
0.601833075629425	0.543632765634221	
0.630663407201116	0.567770146199207	
0.634481044827997	0.570838999259264	
0.669922014206805	0.598045232884308	
0.670154257273743	0.598218184830645	
0.708646502246785	0.625251466509351	
0.709645107346369	0.625931691560055	
0.749135957418996	0.651067021954944	
0.75151210881874	0.652457700134395	
0.788626807491622	0.673932053136344	
0.799610885520504	0.679663933759438	
0.828117657564249	0.694542599178041	
0.854774557712439	0.706870167384481	
0.867608507636875	0.712875694619516	
0.907099357709501	0.729299795673317	
0.920212180970286	0.734076401009525	
0.946590207782128	0.743985212888935	
0.97784696057619	0.754263662591828	
0.980484762506783	0.755111509601956	
nan	nan	


==> myfile-3.tsv <==
x	y
1.09592987888717	0.625596912226347	
1.09448437224849	0.625251466509351	
1.06506275800001	0.618718379572972	
1.02557190792738	0.607959423842712	
0.995637546211848	0.598045232884308	
0.986081057854754	0.594955450776962	
0.946590207782128	0.580045256894012	
0.925635392800847	0.570838999259264	
0.907099357709501	0.562734839522911	
0.869106000874344	0.543632765634221	
0.867608507636875	0.542874525393395	
0.828117657564249	0.520684194070816	
0.821257541383474	0.516426532009177	
0.788626807491622	0.495632553056135	
0.779360958345103	0.489208777641084	
0.749135957418996	0.467432484504479	
0.742075352845399	0.461991023272992	
0.709645107346369	0.435698954956447	
0.708560424719743	0.434773268904899	
0.677942195452777	0.407555514536806	
0.670154257273743	0.400166035884468	
0.649929261161437	0.380337760168713	
0.630663407201116	0.359865248201335	
0.624428253477715	0.353120005800621	
0.600785745821294	0.325902251432528	
0.59117255712849	0.313923017326339	
0.575981561042442	0.294806134032226	
0.55370058482284	0.263710016631924	
0.551681707055864	0.260685159121075	
0.532767301918271	0.232613899231622	
0.517251800586803	0.206767910428108	
0.512190856983237	0.197652622745707	
0.502544455401661	0.180921921624595	
0.488971505816359	0.155075932821081	
0.476845633202951	0.129229944017567	
0.472791560292219	0.11979461205627	
0.46532988560223	0.103383955214054	
0.454712152527184	0.0775379664105402	
0.445296766573389	0.0516919776070266	
0.436983803031183	0.025845988803513	
0.433392263601201	0.0133110284674392	
0.429267798858036	-5.27355936696949e-16	
0.422198005301874	-0.0258459888035141	
0.416111794337592	-0.0516919776070277	
0.41094995722989	-0.0775379664105413	
0.406663482755783	-0.103383955214055	
0.403212726605622	-0.129229944017568	
0.400566747076081	-0.155075932821082	
0.398702791456224	-0.180921921624596	
0.397605921157383	-0.206767910428109	
0.397268766929338	-0.232613899231623	
0.397870646446509	-0.263710016631924	
0.399587204692072	-0.294806134032225	
0.402448868011599	-0.325902251432526	
0.405930038158599	-0.353120005800619	
0.410367072676011	-0.380337760168712	
0.415813966127198	-0.407555514536805	
0.422336969914964	-0.434773268904897	
0.430015850365222	-0.46199102327299	
0.433392263601201	-0.472500860515504	
0.438408152723629	-0.489208777641083	
0.44770880644045	-0.516426532009176	
0.4583600374552	-0.543632765634219	
0.470504628640097	-0.570838999259263	
0.472791560292219	-0.57553388582051	
0.483311469575652	-0.598045232884307	
0.497613197328449	-0.625251466509351	
0.512190856983237	-0.64987413875018	
0.513686025433414	-0.652457700134395	
0.5306236786407	-0.679663933759438	
0.549790685858788	-0.706870167384482	
0.551681707055864	-0.709392106343711	
0.570197883932932	-0.734076401009526	
0.59117255712849	-0.759059863020322	
0.593069211599968	-0.76128263463457	
0.617731718007951	-0.788488868259613	
0.630663407201116	-0.801586828227044	
0.645112537751656	-0.815695101884657	
0.670154257273743	-0.838329702157863	
0.675491719852427	-0.842901335509701	
0.709298629680587	-0.870107569134745	
0.709645107346369	-0.870374667916443	
0.747346680841714	-0.897313802759788	
0.749135957418996	-0.898537532644687	
0.788626807491622	-0.923212078574572	
0.790958198595757	-0.924520036384832	
0.828117657564249	-0.944907545517219	
0.842334458969291	-0.951726270009876	
0.867608507636875	-0.963742855840893	
0.905589561838075	-0.979122176047226	
0.907099357709501	-0.979736437273329	
0.946590207782128	-0.993740083512748	
0.986081057854754	-1.0050705908327	
0.992254944430592	-1.00651808208458	
1.02557190792738	-1.0145988160329	
1.06506275800001	-1.02194356946831	
1.10455360807263	-1.02710138634461	
1.12095455181962	-1.02842721678661	
nan	nan	


==> myfile-4.tsv <==
x	y
1.51649978361849	-0.967381123929697	
1.53895295887152	-0.958024793506261	
1.55252293038971	-0.951726270009876	
1.57844380894415	-0.9394536250211	
1.60621001285493	-0.924520036384832	
1.61793465901678	-0.918132499700688	
1.65225494986798	-0.897313802759788	
1.65843074815617	-0.893464718478418	
1.6704851217439	-0.885322433980358	
nan	nan	


==> myfile-5.tsv <==
x	y
1.17903390798961	0.532364862166924	
1.17523172036844	0.531958024335327	
1.14404445814526	0.527495813818325	
1.10455360807263	0.519771642782431	
1.09132275171032	0.516426532009177	
1.06506275800001	0.50995185569306	
1.02557190792738	0.497767462474346	
1.00261009888039	0.489208777641084	
0.986081057854754	0.48308241380636	
0.946590207782128	0.465813963051078	
0.938927222866135	0.461991023272992	
0.907099357709501	0.445889856369374	
0.887759636650491	0.434773268904899	
0.867608507636875	0.42288215619376	
0.844252242295766	0.407555514536806	
0.828117657564249	0.396550047667904	
0.806320990508048	0.380337760168713	
0.788626807491622	0.366484316386833	
0.772686208843984	0.353120005800621	
0.749135957418996	0.332070333878073	
0.742580702279292	0.325902251432528	
0.711771655562506	0.294806134032226	
0.709645107346369	0.29251348942638	
0.683985225928092	0.263710016631924	
0.670154257273743	0.246603837988	
0.659109794453465	0.232613899231622	
0.640341204084203	0.206767910428108	
0.630663407201116	0.192202983521705	
0.623126440072644	0.180921921624595	
0.607229401435688	0.155075932821081	
0.593023191863054	0.129229944017567	
0.59117255712849	0.125585817140516	
0.579606757893771	0.103383955214054	
0.56755892019299	0.0775379664105402	
0.556877556769284	0.0516919776070266	
0.551681707055864	0.0376464482269777	
0.547115027577034	0.025845988803513	
0.538194969770601	-5.27355936696949e-16	
0.53044208753964	-0.0258459888035141	
0.523780412890378	-0.0516919776070277	
0.518146311977422	-0.0775379664105413	
0.513487396440305	-0.103383955214055	
0.512190856983237	-0.112307404669649	
0.509545463156358	-0.129229944017568	
0.506470852312888	-0.155075932821082	
0.504353173599307	-0.180921921624596	
0.503175764415426	-0.206767910428109	
0.502931227811281	-0.232613899231623	
0.503876511623356	-0.263710016631924	
0.506195851697363	-0.294806134032225	
0.509929658749269	-0.325902251432526	
0.512190856983237	-0.339763270037804	
0.514230553520328	-0.353120005800619	
0.519445599071387	-0.380337760168712	
0.52581922370416	-0.407555514536805	
0.533430131058696	-0.434773268904897	
0.542372719803741	-0.46199102327299	
0.551681707055864	-0.48647305607719	
0.55268601912268	-0.489208777641083	
0.563842171806191	-0.516426532009176	
0.576613469383018	-0.543632765634219	
0.59117255712849	-0.57083763718282	
0.591173277720652	-0.570838999259263	
0.606797740717642	-0.598045232884307	
0.624524229944848	-0.625251466509351	
0.630663407201116	-0.633903199981464	
0.643998414885918	-0.652457700134395	
0.665751221800266	-0.679663933759438	
0.670154257273743	-0.684791953700864	
0.689762481552447	-0.706870167384482	
0.709645107346369	-0.727222641653723	
0.716695941398515	-0.734076401009526	
0.746862514145989	-0.76128263463457	
0.749135957418996	-0.763221780019796	
0.781059696807087	-0.788488868259613	
0.788626807491622	-0.794134038791671	
0.820418234990564	-0.815695101884657	
0.828117657564249	-0.820687139956151	
0.866659099033772	-0.842901335509701	
0.867608507636875	-0.843431820108745	
0.907099357709501	-0.863029018466611	
0.923928305381849	-0.870107569134745	
0.946590207782128	-0.879551633018937	
0.986081057854754	-0.893213836517906	
1.00065413208944	-0.897313802759788	
1.02557190792738	-0.904411048757504	
1.06506275800001	-0.913156094752299	
1.10455360807263	-0.919457311142785	
1.14404445814526	-0.923481255639242	
1.16603778856988	-0.924520036384832	
1.18353530821789	-0.925388633148785	
1.22302615829051	-0.925124272386404	
1.23265517572163	-0.924520036384832	
1.26251700836314	-0.922743592923984	
1.30200785843577	-0.918263140152546	
1.34149870850839	-0.911559757485627	
1.38098955858102	-0.902491588247254	
1.39892439517351	-0.897313802759788	
1.42048040865364	-0.891209289178404	
1.45997125872627	-0.877535837108393	
1.47807549307085	-0.870107569134745	
1.4994621087989	-0.861330441797041	
1.53771897401054	-0.842901335509701	
1.53895295887152	-0.84229943549186	
1.57844380894415	-0.820572983349474	
1.58635987977273	-0.815695101884657	
1.61793465901678	-0.79560265321425	
1.62810016483902	-0.788488868259613	
1.65843074815617	-0.766246447031704	
1.66470459867932	-0.76128263463457	
1.69722448835461	-0.734076401009526	
1.69892683729555	-0.732576627354398	
1.7265539430627	-0.706870167384482	
1.73942292643494	-0.693916181682702	
1.75306037545257	-0.679663933759438	
1.77699157905196	-0.652457700134395	
1.77991901557433	-0.648909805081457	
1.79909210882124	-0.625251466509351	
1.81888291379709	-0.598045232884307	
1.82041510471372	-0.59579190198849	
1.83739797855064	-0.570838999259263	
1.85394196388383	-0.543632765634219	
1.86091119385311	-0.531046863432189	
1.86932861820377	-0.516426532009176	
1.88352112708777	-0.489208777641083	
1.89606331329125	-0.46199102327299	
1.90710423892353	-0.434773268904897	
1.91677144522631	-0.407555514536805	
1.9228232834519	-0.388108820375659	
1.92534408035631	-0.380337760168712	
1.9304501430335	-0.36259902606855	
nan	nan	


==> myfile-6.tsv <==
x	y
1.25151327223761	0.451052321862583	
1.25009337994414	0.451066079085577	
1.22302615829051	0.450204375683773	
1.18353530821789	0.446758340850561	
1.14404445814526	0.440805705421607	
1.11608137765721	0.434773268904899	
1.10455360807263	0.432330158111275	
1.06506275800001	0.421407550582488	
1.02557190792738	0.407555595890851	
1.02557171117101	0.407555514536806	
0.986081057854754	0.391072921485073	
0.964354370539666	0.380337760168713	
0.946590207782128	0.371365028215517	
0.915196591688238	0.353120005800621	
0.907099357709501	0.348247413842367	
0.874024323753826	0.325902251432528	
0.867608507636875	0.321360731909225	
0.833769286488622	0.294806134032226	
0.828117657564249	0.290097008296231	
0.798951486952886	0.263710016631924	
0.788626807491622	0.253637595710668	
0.768392331981856	0.232613899231622	
0.749135957418996	0.210707611980973	
0.745790340780008	0.206767910428108	
0.725230095898093	0.180921921624595	
0.709645107346369	0.159194936295658	
0.706736462393816	0.155075932821081	
0.689772197803612	0.129229944017567	
0.674637101011582	0.103383955214054	
0.670154257273743	0.0949922231108627	
0.660779960726059	0.0775379664105402	
0.648326486584638	0.0516919776070266	
0.637342424168734	0.025845988803513	
0.630663407201116	0.00806281169061727	
0.627555723495374	-5.27355936696949e-16	
0.618740875194625	-0.0258459888035141	
0.611180345451114	-0.0516919776070277	
0.604802725031024	-0.0775379664105413	
0.599549478072025	-0.103383955214055	
0.595373955307601	-0.129229944017568	
0.592240615858878	-0.155075932821082	
0.59117255712849	-0.168088825827466	
0.590056710245826	-0.180921921624596	
0.588871563896698	-0.206767910428109	
0.588748146410906	-0.232613899231623	
0.590013191494561	-0.263710016631924	
0.59117255712849	-0.276504382840398	
0.592749105354727	-0.294806134032225	
0.596942434745848	-0.325902251432526	
0.601920961390756	-0.353120005800619	
0.608185894049619	-0.380337760168712	
0.615815364181731	-0.407555514536805	
0.624904338420971	-0.434773268904897	
0.630663407201116	-0.449690902361573	
0.635340816304533	-0.46199102327299	
0.647147385800036	-0.489208777641083	
0.660743745606176	-0.516426532009176	
0.670154257273743	-0.533162760947288	
0.676099158990299	-0.543632765634219	
0.69325678894491	-0.570838999259263	
0.709645107346369	-0.59387603904816	
0.712706096133442	-0.598045232884307	
0.73442838993312	-0.625251466509351	
0.749135957418996	-0.641877463195174	
0.759019204408712	-0.652457700134395	
0.786830250223537	-0.679663933759438	
0.788626807491622	-0.681313887585019	
0.818736292683364	-0.706870167384482	
0.828117657564249	-0.714287629834977	
0.85580527435169	-0.734076401009526	
0.867608507636875	-0.742053426578933	
0.899870160226284	-0.76128263463457	
0.907099357709501	-0.765417249837165	
0.946590207782128	-0.784988780368969	
0.954969871505324	-0.788488868259613	
0.986081057854754	-0.801240804042818	
1.02557190792738	-0.814240113532318	
1.0311610828703	-0.815695101884657	
1.06506275800001	-0.824549450900274	
1.10455360807263	-0.832070866920465	
1.14404445814526	-0.836950685407947	
1.18353530821789	-0.839324626650904	
1.22302615829051	-0.839268766881057	
1.26251700836314	-0.836802495644887	
1.30200785843577	-0.831889267829514	
1.34149870850839	-0.824435191197269	
1.37563580088947	-0.815695101884657	
1.38098955858102	-0.814340496499246	
1.42048040865364	-0.801788824248637	
1.45429543706146	-0.788488868259613	
1.45997125872627	-0.78623848576639	
1.4994621087989	-0.767826098465822	
1.51159806465519	-0.76128263463457	
1.53895295887152	-0.746114402998741	
1.55809596592583	-0.734076401009526	
1.57844380894415	-0.720747271477263	
1.59755316886082	-0.706870167384482	
1.61793465901678	-0.691250021031402	
1.63185299412787	-0.679663933759438	
1.65843074815617	-0.655953375033477	
1.66210843760449	-0.652457700134395	
1.68904831697196	-0.625251466509351	
1.69892683729555	-0.614423656715787	
1.71325535814432	-0.598045232884307	
1.73493994435298	-0.570838999259263	
1.73942292643494	-0.564754200336064	
1.75465286704985	-0.543632765634219	
1.77228070047042	-0.516426532009176	
1.77991901557433	-0.503418993003562	
1.78824776394427	-0.489208777641083	
1.80263569171767	-0.46199102327299	
1.81529917914552	-0.434773268904897	
1.82041510471372	-0.422421886346908	
1.8266993001032	-0.407555514536805	
1.83683011726325	-0.380337760168712	
1.84552874759604	-0.353120005800619	
1.85288758850528	-0.325902251432526	
1.8597518830063	-0.294806134032225	
1.86091119385311	-0.288086545672388	
1.86524844168149	-0.263710016631924	
1.86793334505944	-0.243194787700889	
nan	nan	


==> myfile-7.tsv <==
x	y
1.32250379086414	0.371410075177108	
1.30200785843577	0.373661127422111	
1.26251700836314	0.375524028498748	
1.22302615829051	0.374627576651612	
1.18353530821789	0.370977473069383	
1.14404445814526	0.364515395910448	
1.10455360807263	0.355116743298749	
1.09810038108969	0.353120005800621	
1.06506275800001	0.342840038447475	
1.02557190792738	0.32729681913985	
1.02258278605527	0.325902251432528	
0.986081057854754	0.308443200640874	
0.962013462376346	0.294806134032226	
0.946590207782128	0.285725401151968	
0.91407063458267	0.263710016631924	
0.907099357709501	0.258729392976548	
0.874478523499008	0.232613899231622	
0.867608507636875	0.226720580367761	
0.846153990180246	0.206767910428108	
0.828117657564249	0.18854461312941	
0.821020145468879	0.180921921624595	
0.79870946418458	0.155075932821081	
0.788626807491622	0.142292758725025	
0.778728498934915	0.129229944017567	
0.760876115548018	0.103383955214054	
0.749135957418996	0.0844691463256078	
0.744920066738995	0.0775379664105402	
0.73061072777677	0.0516919776070266	
0.71799332036716	0.025845988803513	
0.709645107346369	0.00644930010317512	
0.706864914929416	-5.27355936696949e-16	
0.697003558275938	-0.0258459888035141	
0.688557536353062	-0.0516919776070277	
0.68144843004616	-0.0775379664105413	
0.675612287098527	-0.103383955214055	
0.670998546452501	-0.129229944017568	
0.670154257273743	-0.13555726823215	
0.667466536755447	-0.155075932821082	
0.665107128050933	-0.180921921624596	
0.663937695115454	-0.206767910428109	
0.663953474012608	-0.232613899231623	
0.665553810469737	-0.263710016631924	
0.668914886252915	-0.294806134032225	
0.670154257273743	-0.302334892605905	
0.673955255559415	-0.325902251432526	
0.679837680516858	-0.353120005800619	
0.687208055666282	-0.380337760168712	
0.696159630692548	-0.407555514536805	
0.706805321439963	-0.434773268904897	
0.709645107346369	-0.44112750295806	
0.71907643471879	-0.46199102327299	
0.733243467170315	-0.489208777641083	
0.749135957418996	-0.515757382417212	
0.749550444287255	-0.516426532009176	
0.7681030431414	-0.543632765634219	
0.788626807491622	-0.570053005039626	
0.789274029602232	-0.570838999259263	
0.813604736692317	-0.598045232884307	
0.828117657564249	-0.612707962235901	
0.84162496544502	-0.625251466509351	
0.867608507636875	-0.647395824872422	
0.874229429463371	-0.652457700134395	
0.907099357709501	-0.675899695111829	
0.913148429140432	-0.679663933759438	
0.946590207782128	-0.699384738120487	
0.961621242576947	-0.706870167384482	
0.986081057854754	-0.718591312073658	
1.02557190792738	-0.733944556065314	
1.02599715870705	-0.734076401009526	
1.06506275800001	-0.746002215748612	
1.10455360807263	-0.75480369492125	
1.14404445814526	-0.760585215230852	
1.15337670851929	-0.76128263463457	
1.18353530821789	-0.763571000341423	
1.22302615829051	-0.763741665899704	
1.2598996977742	-0.76128263463457	
1.26251700836314	-0.761112084065393	
1.30200785843577	-0.755786631919454	
1.34149870850839	-0.747602743186409	
1.38098955858102	-0.73639508987754	
1.38750320883915	-0.734076401009526	
1.42048040865364	-0.722199717905988	
1.45498781235782	-0.706870167384482	
1.45997125872627	-0.704600862026068	
1.4994621087989	-0.683436514044981	
1.50559561483835	-0.679663933759438	
1.53895295887152	-0.658195250685794	
1.54688374923239	-0.652457700134395	
1.57844380894415	-0.628240455622756	
1.58198968999202	-0.625251466509351	
1.6123135640219	-0.598045232884307	
1.61793465901678	-0.592616516996612	
1.63895304867021	-0.570838999259263	
1.65843074815617	-0.548610203252387	
1.66257583682046	-0.543632765634219	
1.68352787793804	-0.516426532009176	
1.69892683729555	-0.494049072471445	
1.70216146307296	-0.489208777641083	
1.7187951230579	-0.46199102327299	
1.73343418185854	-0.434773268904897	
1.73942292643494	-0.422254593854008	
1.74641578276807	-0.407555514536805	
1.75780800592678	-0.380337760168712	
1.76757921766871	-0.353120005800619	
1.77583144522575	-0.325902251432526	
1.77991901557433	-0.309485471058784	
1.78364231784094	-0.294806134032225	
1.78975915653146	-0.263710016631924	
1.79410140152611	-0.232613899231623	
1.79639665132092	-0.206767910428109	
1.79746382735596	-0.180921921624596	
1.79731231021017	-0.161264117908587	
nan	nan	


==> myfile-8.tsv <==
x	y
1.4028661345109	0.281253844165348	
1.38098955858102	0.288180036826905	
1.3522269741782	0.294806134032226	
1.34149870850839	0.297238280762438	
1.30200785843577	0.302912444798402	
1.26251700836314	0.305312275513142	
1.22302615829051	0.304526586388378	
1.18353530821789	0.300569882714779	
1.15177817488544	0.294806134032226	
1.14404445814526	0.293399211820561	
1.10455360807263	0.282973261260351	
1.06506275800001	0.269019816907847	
1.05296459882343	0.263710016631924	
1.02557190792738	0.251292538172019	
0.991666861396157	0.232613899231622	
0.986081057854754	0.229386929946091	
0.952336773244895	0.206767910428108	
0.946590207782128	0.20267262756111	
0.919507017881913	0.180921921624595	
0.907099357709501	0.170177243852466	
0.891234381835699	0.155075932821081	
0.867608507636875	0.130470600357522	
0.866500641468798	0.129229944017567	
0.845061364165722	0.103383955214054	
0.828117657564249	0.0805359793046625	
0.826002684525964	0.0775379664105402	
0.809325384230656	0.0516919776070266	
0.794620326723959	0.025845988803513	
0.788626807491622	0.0139812343626813	
0.78174529854129	-5.27355936696949e-16	
0.770585972473492	-0.0258459888035141	
0.761039450330163	-0.0516919776070277	
0.753019163524148	-0.0775379664105413	
0.749135957418996	-0.0927451905827565	
0.746420073998362	-0.103383955214055	
0.741193131209107	-0.129229944017568	
0.737347673255442	-0.155075932821082	
0.734854773451213	-0.180921921624596	
0.733698914181246	-0.206767910428109	
0.733877733607741	-0.232613899231623	
0.735877935976901	-0.263710016631924	
0.739870714288781	-0.294806134032225	
0.745929322669146	-0.325902251432526	
0.749135957418996	-0.338357097873038	
0.752974294111025	-0.353120005800619	
0.761733080549504	-0.380337760168712	
0.772348632621743	-0.407555514536805	
0.784957346993165	-0.434773268904897	
0.788626807491622	-0.441710285335652	
0.79981358416211	-0.46199102327299	
0.817080587405911	-0.489208777641083	
0.828117657564249	-0.504597515506518	
0.837195544007102	-0.516426532009176	
0.860569370468863	-0.543632765634219	
0.867608507636875	-0.551073699918979	
0.88818802740335	-0.570838999259263	
0.907099357709501	-0.587342452393469	
0.920972246215684	-0.598045232884307	
0.946590207782128	-0.616323914734244	
0.961206132088905	-0.625251466509351	
0.986081057854754	-0.63954260578757	
1.01340153913984	-0.652457700134395	
1.02557190792738	-0.657957566393883	
1.06506275800001	-0.672170190603669	
1.09324114502164	-0.679663933759438	
1.10455360807263	-0.682609130960979	
1.14404445814526	-0.689575300810369	
1.18353530821789	-0.693219202397598	
1.22302615829051	-0.693659739869143	
1.26251700836314	-0.69094067453354	
1.30200785843577	-0.685032325057408	
1.32522390641976	-0.679663933759438	
1.34149870850839	-0.675866509250206	
1.38098955858102	-0.663314524489237	
1.40766817383478	-0.652457700134395	
1.42048040865365	-0.647085377204637	
1.45997125872627	-0.626867194874962	
1.46267385387112	-0.625251466509351	
1.4994621087989	-0.602104301919939	
1.50510027559869	-0.598045232884307	
1.53895295887152	-0.572025113714334	
1.5403379610339	-0.570838999259263	
1.57005600526656	-0.543632765634219	
1.57844380894415	-0.535261147060267	
1.59583156350056	-0.516426532009176	
1.61793465901678	-0.48984456237915	
1.61843200000088	-0.489208777641083	
1.63801454978649	-0.46199102327299	
1.65525269699681	-0.434773268904897	
1.65843074815617	-0.429171533328903	
1.67026940950186	-0.407555514536805	
1.68327365372618	-0.380337760168712	
1.6944187755448	-0.353120005800619	
1.69892683729555	-0.340197209025313	
1.70386236455185	-0.325902251432526	
1.71265397462588	-0.294806134032225	
1.71936877467861	-0.263710016631924	
1.7240868299152	-0.232613899231623	
1.72652620844614	-0.206767910428109	
1.7276363581888	-0.180921921624596	
1.7274187189058	-0.155075932821082	
1.72586167355751	-0.129229944017568	
1.72294035764026	-0.103383955214055	
1.71856359798148	-0.0775379664105413	
1.71712203680826	-0.0713009276176609	
nan	nan	


==> myfile-9.tsv <==
x	y
1.65843074815617	-0.14220544582012	
1.65941600509272	-0.155075932821082	
1.65984611265966	-0.180921921624596	
1.65873669941239	-0.206767910428109	
1.65843074815617	-0.209761912137785	
1.65606733599999	-0.232613899231623	
1.65077660754019	-0.263710016631924	
1.64316846085671	-0.294806134032225	
1.63315718227989	-0.325902251432526	
1.62232764373277	-0.353120005800619	
1.61793465901678	-0.362548704155603	
1.60925915348588	-0.380337760168712	
1.59387940736128	-0.407555514536805	
1.57844380894415	-0.431322770041803	
1.57604090404239	-0.434773268904897	
1.55491809963576	-0.46199102327299	
1.53895295887152	-0.480324796592705	
1.53043375923788	-0.489208777641083	
1.5016543959988	-0.516426532009176	
1.4994621087989	-0.518342846158494	
1.4666360502983	-0.543632765634219	
1.45997125872627	-0.548399847081659	
1.4232188354939	-0.570838999259263	
1.42048040865364	-0.572415453649816	
1.38098955858102	-0.59128153748783	
1.3628622334631	-0.598045232884307	
1.34149870850839	-0.60572896810166	
1.30200785843577	-0.616102163959387	
1.26251700836314	-0.62267734845192	
1.22726078078825	-0.625251466509351	
1.22302615829051	-0.625558222662759	
1.20754934437466	-0.625251466509351	
1.18353530821789	-0.624769699221179	
1.14404445814526	-0.620239743312241	
1.10455360807263	-0.611815680943662	
1.06506275800001	-0.59924870795848	
1.06218072744771	-0.598045232884307	
1.02557190792738	-0.581919408691791	
1.0056112948298	-0.570838999259263	
0.986081057854754	-0.559200363111731	
0.964275335877592	-0.543632765634219	
0.946590207782128	-0.529825140668106	
0.931698535382413	-0.516426532009176	
0.907099357709501	-0.491737591361897	
0.904842662446893	-0.489208777641083	
0.882924138819661	-0.46199102327299	
0.867608507636875	-0.440072847146705	
0.864186457651313	-0.434773268904897	
0.848745614042204	-0.407555514536805	
0.835734652731257	-0.380337760168712	
0.828117657564249	-0.361191344680956	
0.825053690183419	-0.353120005800619	
0.816607861707355	-0.325902251432526	
0.8093356083525	-0.294806134032225	
0.804476344336252	-0.263710016631924	
0.801937561090025	-0.232613899231623	
0.801550233485906	-0.206767910428109	
0.80270842059718	-0.180921921624596	
0.805410851107532	-0.155075932821082	
0.809671464392078	-0.129229944017568	
0.81551963740674	-0.103383955214055	
0.823000665658468	-0.0775379664105413	
0.828117657564249	-0.0630226634289305	
0.83224719262832	-0.0516919776070277	
0.843380744658849	-0.0258459888035141	
0.856407375538173	-5.27355936696949e-16	
0.867608507636875	0.0193747559824667	
0.871576976134284	0.025845988803513	
0.889344910586432	0.0516919776070266	
0.907099357709501	0.074554030451221	
0.909619650873788	0.0775379664105402	
0.933552730431538	0.103383955214054	
0.946590207782128	0.116171009319969	
0.961480802172851	0.129229944017567	
0.986081057854754	0.149068570161266	
0.994662512342067	0.155075932821081	
1.02557190792738	0.175280078990452	
1.03588272117784	0.180921921624595	
1.06506275800001	0.196051539746924	
1.09094829583516	0.206767910428108	
1.10455360807263	0.212181474426394	
1.14404445814526	0.2240859315052	
1.18353530821789	0.232124352615218	
1.18800062209437	0.232613899231622	
1.22302615829051	0.236409664243167	
1.26251700836314	0.237039814699123	
1.30200785843577	0.233989984371197	
1.31006256217443	0.232613899231622	
1.34149870850839	0.227099478087606	
1.38098955858102	0.216155909977378	
1.40553950817999	0.206767910428108	
1.42048040865364	0.200759770636094	
1.45888274896283	0.180921921624595	
1.45997125872627	0.18032068054089	
1.49762263735473	0.155075932821081	
1.4994621087989	0.153733856232114	
1.52833669555962	0.129229944017567	
1.53859113022899	0.119573524915316	
1.55410533501314	0.103383955214054	
1.5755730468143	0.0775379664105402	
1.57844380894415	0.0737117846932038	
1.59368112754896	0.0516919776070266	
1.60902438217523	0.025845988803513	
1.61793465901678	0.00848975127000949	
1.62205145183601	-5.27355936696949e-16	
1.63275464579735	-0.0258459888035141	
1.64155127593847	-0.0516919776070277	
1.64854084870623	-0.0775379664105413	
1.65380820662041	-0.103383955214055	
1.65742007373455	-0.129229944017568	
1.65843074815617	-0.14220544582012	
nan	nan	

